Line Spectrum Estimation and Detection with Few-bit ADCs: Theoretical Analysis and Generalized NOMP Algorithm

As radar systems will be equipped with thousands of antenna elements and wide bandwidth, the associated costs and power consumption become exceedingly high, and a potential solution is to adopt low-resolution quantization technology, which not only reduces data storage needs but also lowers power and hardware costs. This paper focuses on line spectral estimation and detection (LSE\&D) with few-bit ADCs (typically 1-4 bits) by investigating the signal-to-noise ratio (SNR) loss, establishing a framework to understand the impact of intersinusoidal interference, the bit-depth of the quantizer, and the noise variance on weak signal detection in scenarios involving multiple sinusoids under low-resolution quantization. Additionally, a low-complexity, super-resolution, and constant false alarm rate (CFAR) algorithm, named generalized Newtonized orthogonal matching pursuit (GNOMP), is proposed. Extensive numerical simulations are conducted to validate the theoretical findings, particularly in terms of the detection probability bound. The effectiveness of GNOMP is demonstrated through comparisons with state-of-the-art algorithms, the Cram\'{e}r Rao bound, and the detection probability bound. Real data acquired by mmWave radar further substantiates the effectiveness of GNOMP in practical applications.

==> B=1/____.txt <==
SNR = [4; -4];
N = 128; 累积21.07dB
omega = [2.2; 2.4];
X = [-1.5048-0.4973j; -0.1640-0.6093j]
omega_hat = [2.1980;2.4011];
X_hat = [-1.5059-0.6800j;-0.3334-0.5911j]

目标1理论信噪比损失：2.58 dB
目标1估计信噪比损失：2.67 dB

目标2理论信噪比损失：5.21 dB
目标2估计信噪比损失：5.42 dB




==> B=2/____.txt <==
SNR = [4; -4];
N = 128; 累积21.07dB
omega = [2.2; 2.4];
X = [-1.5048-0.4973j; -0.1640-0.6093j]
omega_hat = [2.1982;2.3976];
X_hat = [-1.4824-0.6900j; -0.1876-0.5496j]
目标1理论信噪比损失：0.83 dB
目标1估计信噪比损失：0.82 dB

目标2理论信噪比损失：1.51 dB
目标2估计信噪比损失：1.58 dB


==> compare/____.txt <==
N = 64
SNR = 10 dB
SNR = 10*log10(norm(Ax)^2/sigma)
amp = -0.6490-1.1096j，1.1812-0.8456j，-0.7585-0.5727j

omega_true：1.8850，2.0420，5.0265

m=1000时
GNOMP估计结果为：2.0414，1.8834，5.0259
1bit_atomic估计结果为：0.29983，0.325633，0.79908；转化为0-2pi为：1.8839，2.0460，5.0208

m=200时
GNOMP估计结果为：2.0486，1.8840，5.0323
1bit_atomic出现大量虚警

==> figure_0616/B=1/____.txt <==
SNR = [4; -4];
N = 128; 累积21.07dB
omega = [2.2; 2.4];
X = [-1.5048-0.4973j; -0.1640-0.6093j]
omega_hat = [2.1980;2.4011];
X_hat = [-1.5059-0.6800j;-0.3334-0.5911j]

目标1理论信噪比损失：2.58 dB
目标1估计信噪比损失：2.67 dB

目标2理论信噪比损失：5.21 dB
目标2估计信噪比损失：5.42 dB




==> figure_0616/B=2/____.txt <==
SNR = [4; -4];
N = 128; 累积21.07dB
omega = [2.2; 2.4];
X = [-1.5048-0.4973j; -0.1640-0.6093j]
omega_hat = [2.1982;2.3976];
X_hat = [-1.4824-0.6900j; -0.1876-0.5496j]
目标1理论信噪比损失：0.83 dB
目标1估计信噪比损失：0.82 dB

目标2理论信噪比损失：1.51 dB
目标2估计信噪比损失：1.58 dB


==> figure_0616/compare/____.txt <==
N =128
SNR = 10 dB
omega = 1.5,3.2
M = 100：omega_hat = 3.2015,1.4997
M = 200: omega_hat = 3.2002,1.5008
